Temporal and Spectral Study of PKS B1222+216 Flares in 2014

We report on temporal and spectral study of a flat spectrum radio quasar, PKS B1222+216, in flare state to get insight into acceleration and emission mechanisms inside the jet. This is one of the brightest and highly active blazar in the MeV-GeV regime. Long term multi-waveband light curves of this object showed a flaring activity in 2014 with two distinct flares. Work presented here includes the study of flux-index variation, flare fitting, hardness ratio and spectral modelling of both X-ray and $\gamma-$ray data. The flux-index correlation we have found in MeV-GeV regime indicates a 'softer when brighter' feature. Modelling of $\gamma-$ray light curves suggests that low energy particles initiate both the flares followed by the injection of high energy particles. The short rise time indicates the presence of Fermi first order acceleration. Multi-waveband spectral energy distributions (SEDs) generated for flares are fitted with a single-zone leptonic model. This SED modelling shows the inverse Compton scattering of photon field reprocessed from Broad Line Region (BLR) primarily accounts for GeV emission. We have also report a shift in break-energy in the soft X-ray regime during the flaring activity which is the consequence of a rapid change in injection spectra.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
